A parallel-computing algorithm for high-energy physics particle tracking and decoding using GPU architectures

Real-time data processing is one of the central processes of particle physics experiments which require large computing resources. The LHCb (Large Hadron Collider beauty) experiment will be upgraded to cope with a particle bunch collision rate of 30 million times per second, producing $10^9$ particles/s. 40 Tbits/s need to be processed in real-time to make filtering decisions to store data. This poses a computing challenge that requires exploration of modern hardware and software solutions. We present Compass, a particle tracking algorithm and a parallel raw input decoding optimised for GPUs. It is designed for highly parallel architectures, data-oriented and optimised for fast and localised data access. Our algorithm is configurable, and we explore the trade-off in computing and physics performance of various configurations. A CPU implementation that delivers the same physics performance as our GPU implementation is presented. We discuss the achieved physics performance and validate it with Monte Carlo simulated data. We show a computing performance analysis comparing consumer and server grade GPUs, and a CPU. We show the feasibility of using a full GPU decoding and particle tracking algorithm for high-throughput particle trajectories reconstruction, where our algorithm improves the throughput up to 7.4$\times$ compared to the LHCb baseline.

==> tikz/mem_layout.tikz <==
\begin{tikzpicture}[transform shape]
    
    % title
    % \begin{scope}
    %     \draw (12,5)  node[anchor=center]  {\huge $\textbf{3~sectors~window~ranges}$};
    % \end{scope}

    % legend
    \begin{scope}
        \draw (18,-4)  node[anchor=west]  {\Large ${h:~beginning~hit}$};
        \draw (18,-4.5)  node[anchor=west]  {\Large ${s:~window~range~size}$};
    \end{scope}

    % grid
    \begin{scope}
        \draw[black] (0,0) grid (24,3); % initial grid
        \draw[black,ultra thick] (0,0)  rectangle (24,3); % whole grid border
        \draw[black,very thick]  (0,0)  rectangle (6,3); % panel 0 border
        \draw[black,very thick]  (6,0)  rectangle (12,3); % panel 1 border
        \draw[black,very thick]  (12,0) rectangle (18,3); % panel 2 border
        \draw[black,very thick]  (18,0) rectangle (24,3); % panel 3 border

        % \draw[dashed,black] (0,0) grid (24,-2);
        \foreach \x in {0,...,24} {
            \draw[dashed,black] (\x,0) -- (\x,-2);
        }

        \draw[black] (0,-2) grid (24,-3); % initial grid
        \draw[black,ultra thick] (0,-2) rectangle (24,-3); % whole grid border
        \draw[black,very thick] (0,-2) rectangle (6,-3); % panel 0 border
        \draw[black,very thick] (6,-2) rectangle (12,-3); % panel 1 border
        \draw[black,very thick] (12,-2) rectangle (18,-3); % panel 2 border
        \draw[black,very thick] (18,-2) rectangle (24,-3); % panel 3 border                
    \end{scope}

    % draw track labels
    \begin{scope}
        \draw
          (0,2.5)  node[anchor=east]  {\Large $track_0~$}
          (0,1.5)  node[anchor=east]  {\Large $track_1~$}
          (0,0.5)  node[anchor=east]  {\Large $track_2~$}
          (0,-2.5) node[anchor=east]  {\Large $track_{n-1}~$};
    \end{scope}

    % draw panel braces
    \begin{scope}
        \draw[decoration={brace,mirror,raise=5pt,amplitude=5pt},decorate] 
        (0.02,-3) -- node[below=18pt] {\Large $96~bits$} (5.98,-3); % bits
        \draw[decoration={brace,raise=6pt,amplitude=5pt},decorate] 
        (0.02,3)  -- node[above=18pt] {\Large $panel_0$} (5.98,3); % panel 0
        \draw[decoration={brace,raise=6pt,amplitude=5pt},decorate] 
        (6.02,3)  -- node[above=18pt] {\Large $panel_1$} (11.98,3); % panel 1
        \draw[decoration={brace,raise=6pt,amplitude=5pt},decorate] 
        (12.02,3) -- node[above=18pt] {\Large $panel_2$} (17.98,3); % panel 2
        \draw[decoration={brace,raise=6pt,amplitude=5pt},decorate] 
        (18.02,3) -- node[above=18pt] {\Large $panel_3$} (23.98,3); % panel 3
    \end{scope}

    % fill the boxes
    \begin{scope}
        \foreach \p in {0,...,3} { % panels
            \foreach \x in {0,...,2} {
                \foreach \y in {0,...,2} {
                    \draw ({\x + 0.8 + (6 * \p)}, 2.5 - \y)  node[anchor=east]  {\Large $h_\x$};
                    \draw ({\x + 3.8 + (6 * \p)}, 2.5 - \y)  node[anchor=east]  {\Large $s_\x$};
                }

                % last line
                \draw ({\x + 0.8 + (6 * \p)} , -2.5)  node[anchor=east]  {\Large $h_\x$};
                \draw ({\x + 3.8 + (6 * \p)} , -2.5)  node[anchor=east]  {\Large $s_\x$};
            }
        }   
    \end{scope}

\end{tikzpicture}
